Full intrinsic quadrics of dimension two

A full intrinsic quadric is a normal complete variety with a finitely generated Cox ring defined by a single quadratic relation of full rank. We describe all surfaces of this type explicitly via local Gorenstein indices. As applications, we present upper and lower bounds in terms of the Gorenstein index for the degree, the log canonicity and the Picard index. Moreover, we determine all full intrinsic quadric surfaces admitting a K\"ahler-Einstein metric.

==> plot-data-fiqs-rho-1.txt <==
### Plot data FIQS of Picard number 1 and Gorenstein index 1 to 200
1 1
2 1
3 3
4 5
5 7
6 7
7 9
8 12
9 15
10 15
11 17
12 22
13 24
14 24
15 29
16 33
17 35
18 35
19 37
20 42
21 47
22 47
23 49
24 57
25 60
26 60
27 64
28 69
29 71
30 71
31 73
32 78
33 83
34 83
35 88
36 96
37 98
38 98
39 103
40 111
41 113
42 113
43 115
44 120
45 128
46 128
47 130
48 141
49 144
50 144
51 149
52 154
53 156
54 156
55 161
56 169
57 174
58 174
59 176
60 190
61 192
62 192
63 200
64 206
65 211
66 211
67 213
68 218
69 223
70 223
71 225
72 238
73 240
74 240
75 248
76 253
77 258
78 258
79 260
80 271
81 276
82 276
83 278
84 292
85 297
86 297
87 302
88 310
89 312
90 312
91 317
92 322
93 327
94 327
95 332
96 346
97 348
98 348
99 356
100 364
101 366
102 366
103 368
104 376
105 390
106 390
107 392
108 403
109 405
110 405
111 410
112 421
113 423
114 423
115 428
116 433
117 441
118 441
119 446
120 469
121 472
122 472
123 477
124 482
125 486
126 486
127 488
128 495
129 500
130 500
131 502
132 516
133 521
134 521
135 532
136 540
137 542
138 542
139 544
140 558
141 563
142 563
143 568
144 586
145 591
146 591
147 599
148 604
149 606
150 606
151 608
152 616
153 624
154 624
155 629
156 643
157 645
158 645
159 650
160 664
161 669
162 669
163 671
164 676
165 690
166 690
167 692
168 715
169 718
170 718
171 726
172 731
173 733
174 733
175 741
176 752
177 757
178 757
179 759
180 782
181 784
182 784
183 789
184 797
185 802
186 802
187 807
188 812
189 823
190 823
191 825
192 842
193 844
194 844
195 858
196 866
197 868
198 868
199 870
200 883


==> plot-data-fiqs-rho-2.txt <==
### Plot data FIQS of Picard number 2 and Gorenstein index 1 to 200
1 2
2 2
3 11
4 11
5 36
6 36
7 71
8 71
9 107
10 107
11 162
12 162
13 227
14 227
15 321
16 321
17 406
18 406
19 501
20 501
21 631
22 631
23 746
24 746
25 930
26 930
27 1060
28 1060
29 1205
30 1205
31 1360
32 1360
33 1561
34 1561
35 1921
36 1921
37 2106
38 2106
39 2342
40 2342
41 2547
42 2547
43 2762
44 2762
45 3126
46 3126
47 3361
48 3361
49 3717
50 3717
51 4024
52 4024
53 4289
54 4289
55 4845
56 4845
57 5188
58 5188
59 5483
60 5483
61 5788
62 5788
63 6286
64 6286
65 6940
66 6940
67 7275
68 7275
69 7689
70 7689
71 8044
72 8044
73 8409
74 8409
75 9089
76 9089
77 9851
78 9851
79 10246
80 10246
81 10700
82 10700
83 11115
84 11115
85 11965
86 11965
87 12485
88 12485
89 12930
90 12930
91 13826
92 13826
93 14382
94 14382
95 15330
96 15330
97 15815
98 15815
99 16582
100 16582
101 17087
102 17087
103 17602
104 17602
105 18954
106 18954
107 19489
108 19489
109 20034
110 20034
111 20696
112 20696
113 21261
114 21261
115 22405
116 22405
117 23307
118 23307
119 24471
120 24471
121 25339
122 25339
123 26072
124 26072
125 27255
126 27255
127 27890
128 27890
129 28659
130 28659
131 29314
132 29314
133 30612
134 30612
135 31933
136 31933
137 32618
138 32618
139 33313
140 33313
141 34153
142 34153
143 35533
144 35533
145 36971
146 36971
147 38279
148 38279
149 39024
150 39024
151 39779
152 39779
153 40950
154 40950
155 42486
156 42486
157 43271
158 43271
159 44217
160 44217
161 45783
162 45783
163 46598
164 46598
165 48677
166 48677
167 49512
168 49512
169 50720
170 50720
171 52025
172 52025
173 52890
174 52890
175 55487
176 55487
177 56540
178 56540
179 57435
180 57435
181 58340
182 58340
183 59428
184 59428
185 61258
186 61258
187 63050
188 63050
189 64857
190 64857
191 65812
192 65812
193 66777
194 66777
195 69218
196 69218
197 70203
198 70203
199 71198
200 71198


==> plot-data-fiqs-rho-3.txt <==
### Plot data FIQS of Picard number 3 and Gorenstein index 1 to 200
1 2
2 12
3 46
4 94
5 183
6 340
7 510
8 727
9 1120
10 1528
11 1938
12 2691
13 3260
14 4037
15 5424
16 6385
17 7350
18 9193
19 10395
20 12351
21 14993
22 16865
23 18619
24 22082
25 24880
26 27477
27 31664
28 35395
29 38172
30 44799
31 47969
32 52167
33 58529
34 62933
35 69814
36 78761
37 83266
38 88751
39 97578
40 106591
41 112116
42 124747
43 130821
44 139817
45 156273
46 164277
47 171527
48 187088
49 197521
50 210666
51 225633
52 238120
53 247329
54 267324
55 283925
56 301139
57 319781
58 332453
59 343855
60 376318
61 388503
62 402968
63 434377
64 452559
65 475605
66 506048
67 520738
68 541922
69 569124
70 602039
71 618529
72 660146
73 677575
74 698132
75 743322
76 769713
77 801457
78 843708
79 864110
80 904709
81 947979
82 973191
83 995705
84 1057684
85 1096790
86 1124507
87 1167574
88 1209147
89 1235024
90 1315261
91 1359342
92 1397862
93 1447024
94 1480108
95 1528829
96 1597728
97 1628453
98 1677505
99 1753314
100 1817427
101 1850732
102 1922403
103 1957037
104 2014767
105 2128698
106 2170722
107 2208092
108 2306267
109 2345044
110 2424528
111 2494395
112 2572049
113 2613718
114 2703001
115 2774122
116 2835126
117 2940382
118 2992414
119 3067243
120 3219260
121 3281323
122 3336928
123 3422615
124 3492258
125 3575435
126 3728772
127 3781382
128 3859617
129 3953819
130 4064194
131 4120164
132 4269811
133 4363051
134 4430088
135 4610638
136 4708639
137 4769844
138 4900155
139 4963157
140 5125108
141 5237550
142 5312802
143 5419403
144 5608302
145 5720948
146 5800485
147 5969160
148 6068151
149 6140528
150 6361299
151 6435629
152 6557743
153 6736387
154 6888478
155 7017079
156 7224878
157 7305223
158 7398328
159 7541155
160 7721343
161 7857479
162 8066956
163 8153550
164 8274966
165 8550177
166 8652921
167 8743811
168 9034544
169 9154858
170 9342226
171 9564811
172 9698298
173 9795827
174 10002190
175 10228248
176 10416063
177 10592905
178 10710997
179 10815399
180 11213380
181 11320125
182 11531383
183 11720370
184 11898667
185 12081473
186 12317056
187 12498085
188 12657429
189 13002890
190 13236361
191 13355211
192 13657080
193 13778429
194 13918646
195 14300852
196 14540598
197 14667023
198 15037620
199 15166622
200 15466258

